An Extension of Fast Iterative Shrinkage-thresholding to Riemannian Optimization for Sparse Principal Component Analysis

Sparse principal component analysis (PCA), an important variant of PCA, attempts to find sparse loading vectors when conducting dimension reduction. This paper considers the nonsmooth Riemannian optimization problem associated with the ScoTLASS model for sparse PCA which can impose orthogonality and sparsity simultaneously. A Riemannian proximal method is proposed in the work of Chen et al. for the efficient solution of this optimization problem. In this paper, two acceleration schemes are introduced. First and foremost, we extend the FISTA method from the Euclidean space to the Riemannian manifold to solve sparse PCA, leading to the accelerated Riemannian proximal gradient method. Since the Riemannian optimization problem for sparse PCA is essentially non-convex, a restarting technique is adopted to stabilize the accelerated method without sacrificing the fast convergence. Second, a diagonal preconditioner is proposed for the Riemannian proximal subproblem which can further accelerate the convergence of the Riemannian proximal methods. Numerical evaluations establish the computational advantages of the proposed methods over the existing proximal gradient methods on a manifold. Additionally, a short result concerning the convergence of the Riemannian subgradients of a sequence is established, which, together with the result in the work of Chen et al., can show the stationary point convergence of the Riemannian proximal methods.

==> reminder.txt <==
Line 1 and numerous other places: I recommend removing the words "very" as they do not add much.
Def 2.1, line 81, inside retraction, \xi, not \eta (in any case, consolidate with line 82).
between lines 87-88: thin SVD (or economy size)
line 94: R -> \mathbb{R}
Line 101: Bech -> Beck?
line 108, at the end: convex program, not convex programming.
line 131: combing?

=========================================

On the experimental side as well, much needs to be done to show acceleration, e.g., timing plots, differently conditioned A matrices, different initialization strategies, etc. Tables 1 and 2 in the current paper are not enough to convince the empirical benefits of the algorithm

Different metric, analysis details rewritten
===================================
* Check ARPG
* Add more references, indirect comparisons 
* Add acknowledgment
